Blind Image Restoration with Flow Based Priors

Image restoration has seen great progress in the last years thanks to the advances in deep neural networks. Most of these existing techniques are trained using full supervision with suitable image pairs to tackle a specific degradation. However, in a blind setting with unknown degradations this is not possible and a good prior remains crucial. Recently, neural network based approaches have been proposed to model such priors by leveraging either denoising autoencoders or the implicit regularization captured by the neural network structure itself. In contrast to this, we propose using normalizing flows to model the distribution of the target content and to use this as a prior in a maximum a posteriori (MAP) formulation. By expressing the MAP optimization process in the latent space through the learned bijective mapping, we are able to obtain solutions through gradient descent. To the best of our knowledge, this is the first work that explores normalizing flows as prior in image enhancement problems. Furthermore, we present experimental results for a number of different degradations on data sets varying in complexity and show competitive results when comparing with the deep image prior approach.

==> figures/report/MNIST/readme.txt <==
flow: NormalizingFlows_MNIST/Unconditional/1Level_standardGaussian
degraded_weight: 999
lr: 0.05
n_iterations: 300

img_10: Gaussian_20
img_2: Gaussian_30
img_1: Gaussian:50
img_30: JPEG_30
img_6: JPEG_10
img_23: JPEG_5
img_50: Uniform_20
img_0: Uniform_40
img_110: SquareMask_10
img_264: SquareMask_10_JPEG_10_Uniform_40


==> figures/report/Sprites/reconstruction/autoencoder/Gaussian_5/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}


==> figures/report/Sprites/reconstruction/autoencoder/SquareMask_10/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}


==> figures/report/Sprites/reconstruction/autoencoder/SquareMask_10_JPEG_70_Uniform_10/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}


==> figures/report/Sprites/reconstruction/basic/Gaussian_5/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}


==> figures/report/Sprites/reconstruction/basic/SquareMask_10/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}


==> figures/report/Sprites/reconstruction/basic/SquareMask_10_JPEG_70_Uniform_10/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}


==> figures/report/Sprites/reconstruction/latentNoise/Gaussian_5/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}


==> figures/report/Sprites/reconstruction/latentNoise/SquareMask_10/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}


==> figures/report/Sprites/reconstruction/latentNoise/SquareMask_10_JPEG_70_Uniform_10/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}


==> figures/report/Sprites/reconstruction/latentNoise_autoencoder/Gaussian_5/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}


==> figures/report/Sprites/reconstruction/latentNoise_autoencoder/SquareMask_10/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}


==> figures/report/Sprites/reconstruction/latentNoise_autoencoder/SquareMask_10_JPEG_70_Uniform_10/reconstruction.json <==
{

"Reconstruction": {
	"data_transform": ["ref", "DataTransform"],
	"data_transform_inverse": ["ref", "DataTransformInverse"],
	"tile_size": 64,
	"tile_margin": 0,
	"degraded_weight": 99,
	"lr": 1,
	"initial_keep_levels": 1,
	"min_resample_levels": 0,
	"optimization_start_keep_levels": 1,
	"n_iter_per_level": 50,
	"n_iterations": 300
},

"DataTransform": {
	"type": "BasicImgTransform",
	"train": false,
	"range": [0, 255]
	},

"DataTransformInverse": {
	"type": "BasicImgTransformInverse",
	"train": false,
	"range": [0, 255]
	}
	
}

